Discharge quenching mechanism and performance of RPWELL with tunable 3D printed resistive plates, charge evacuation in semiconductive glass RPWELL and discharge quenching for Cryogenic-RWELL over a wide range of resistivity

Resistive electrodes are used in gaseous detectors to quench electrical discharges. This helps to protect delicate electrodes and readout electronics and to improve the stability of the detector operation. An RPWELL is a THGEM-based WELL detector with a resistive plate coupled to a conductive anode. Till now, the choice of the resistive plate was limited to a few materials, like LRS Glass and Semitron. These materials have fixed resistivities and, sometimes, thickness and area limitations. This restricts the potential usage of the detector to a rather small range of applications, as well as the possibility of studying in depth the physics processes governing the discharge quenching mechanism. In our present study, we used a new plastic material doped with carbon nanotubes to produce resistive plates with a commercial 3D printer. This method has the flexibility to produce samples of different thicknesses and different resistivity values. We describe here the sample production and characterize the RPWELL performance with different resistive plates. In particular we show the dependence of discharge quenching on the thickness and resistivity of the plate. The dynamics of the charge carriers in the material is proposed as an explanation for the long gain recovery time after a discharge.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



